Distributed Semantic Segmentation With Improved Rate-Distortion Trade-Off

Distributed deep neural networks (DNNs) for dense perception tasks such as semantic segmentation execute an encoder DNN on edge devices, and a decoder DNN typically on a large-scale cloud platform with a particular constraint on transmission bitrate. Recent works employ source codecs to enable bitrate-efficient transmission between the edge device and the cloud. However, as these approaches are typically bound to a particular type of source codec and alternative network architectures are often not explored, this results in a suboptimal rate-distortion (RD) trade-off in the low-bitrate regime. In this work, we propose two novel source codecs that \textit{enable extremely low bitrates, while improving RD performance}. We demonstrate the effectiveness of our proposed source codecs by achieving state-of-the-art performance in distributed semantic segmentation at below 0.2 (0.03) bits per pixel, measured using the mean intersection-over-union metric on ADE20K (Cityscapes).

==> Figures/results/baseline_kde_masked.txt <==
0.111551	0.001064
0.111878	0.001167
0.112205	0.001279
0.112532	0.001400
0.112859	0.001530
0.113186	0.001670
0.113513	0.001820
0.113839	0.001980
0.114166	0.002153
0.114493	0.002337
0.114820	0.002533
0.115147	0.002742
0.115474	0.002965
0.115801	0.003202
0.116128	0.003454
0.116454	0.003721
0.116781	0.004003
0.117108	0.004301
0.117435	0.004616
0.117762	0.004948
0.118089	0.005298
0.118416	0.005665
0.118742	0.006051
0.119069	0.006456
0.119396	0.006880
0.119723	0.007323
0.120050	0.007786
0.120377	0.008269
0.120704	0.008772
0.121031	0.009296
0.121357	0.009840
0.121684	0.010405
0.122011	0.010991
0.122338	0.011598
0.122665	0.012225
0.122992	0.012873
0.123319	0.013541
0.123646	0.014230
0.123972	0.014939
0.124299	0.015668
0.124626	0.016417
0.124953	0.017185
0.125280	0.017972
0.125607	0.018778
0.125934	0.019601
0.126260	0.020442
0.126587	0.021300
0.126914	0.022175
0.127241	0.023065
0.127568	0.023970
0.127895	0.024890
0.128222	0.025823
0.128549	0.026769
0.128875	0.027728
0.129202	0.028699
0.129529	0.029680
0.129856	0.030672
0.130183	0.031673
0.130510	0.032683
0.130837	0.033701
0.131164	0.034726
0.131490	0.035759
0.131817	0.036798
0.132144	0.037843
0.132471	0.038893
0.132798	0.039948
0.133125	0.041008
0.133452	0.042072
0.133778	0.043141
0.134105	0.044214
0.134432	0.045291
0.134759	0.046372
0.135086	0.047458
0.135413	0.048548
0.135740	0.049643
0.136067	0.050743
0.136393	0.051850
0.136720	0.052963
0.137047	0.054083
0.137374	0.055211
0.137701	0.056348
0.138028	0.057495
0.138355	0.058652
0.138681	0.059822
0.139008	0.061005
0.139335	0.062202
0.139662	0.063415
0.139989	0.064645
0.140316	0.065894
0.140643	0.067162
0.140970	0.068452
0.141296	0.069765
0.141623	0.071101
0.141950	0.072464
0.142277	0.073854
0.142604	0.075273
0.142931	0.076722
0.143258	0.078203
0.143585	0.079716
0.143911	0.081265
0.144238	0.082849
0.144565	0.084471
0.144892	0.086132
0.145219	0.087832
0.145546	0.089574
0.145873	0.091358
0.146199	0.093186
0.146526	0.095059
0.146853	0.096977
0.147180	0.098943
0.147507	0.100957
0.147834	0.103020
0.148161	0.105133
0.148488	0.107298
0.148814	0.109515
0.149141	0.111786
0.149468	0.114112
0.149795	0.116493
0.150122	0.118931
0.150449	0.121427
0.150776	0.123983
0.151102	0.126599
0.151429	0.129277
0.151756	0.132018
0.152083	0.134823
0.152410	0.137695
0.152737	0.140633
0.153064	0.143641
0.153391	0.146719
0.153717	0.149870
0.154044	0.153094
0.154371	0.156394
0.154698	0.159771
0.155025	0.163226
0.155352	0.166763
0.155679	0.170382
0.156006	0.174086
0.156332	0.177876
0.156659	0.181753
0.156986	0.185720
0.157313	0.189778
0.157640	0.193929
0.157967	0.198175
0.158294	0.202516
0.158620	0.206954
0.158947	0.211491
0.159274	0.216127
0.159601	0.220863
0.159928	0.225701
0.160255	0.230640
0.160582	0.235681
0.160909	0.240825
0.161235	0.246071
0.161562	0.251420
0.161889	0.256870
0.162216	0.262422
0.162543	0.268075
0.162870	0.273827
0.163197	0.279677
0.163524	0.285624
0.163850	0.291666
0.164177	0.297801
0.164504	0.304028
0.164831	0.310342
0.165158	0.316743
0.165485	0.323227
0.165812	0.329791
0.166138	0.336432
0.166465	0.343147
0.166792	0.349932
0.167119	0.356784
0.167446	0.363699
0.167773	0.370673
0.168100	0.377702
0.168427	0.384783
0.168753	0.391911
0.169080	0.399081
0.169407	0.406291
0.169734	0.413536
0.170061	0.420811
0.170388	0.428113
0.170715	0.435437
0.171041	0.442779
0.171368	0.450135
0.171695	0.457502
0.172022	0.464874
0.172349	0.472249
0.172676	0.479622
0.173003	0.486990
0.173330	0.494349
0.173656	0.501695
0.173983	0.509026
0.174310	0.516337
0.174637	0.523625
0.174964	0.530887
0.175291	0.538121
0.175618	0.545322
0.175945	0.552488
0.176271	0.559616
0.176598	0.566704
0.176925	0.573749
0.177252	0.580747
0.177579	0.587697
0.177906	0.594596
0.178233	0.601441
0.178559	0.608231
0.178886	0.614963
0.179213	0.621634
0.179540	0.628244
0.179867	0.634789
0.180194	0.641267
0.180521	0.647678
0.180848	0.654018
0.181174	0.660287
0.181501	0.666482
0.181828	0.672602
0.182155	0.678646
0.182482	0.684613
0.182809	0.690500
0.183136	0.696308
0.183462	0.702034
0.183789	0.707679
0.184116	0.713242
0.184443	0.718722
0.184770	0.724120
0.185097	0.729434
0.185424	0.734665
0.185751	0.739813
0.186077	0.744878
0.186404	0.749862
0.186731	0.754764
0.187058	0.759587
0.187385	0.764330
0.187712	0.768995
0.188039	0.773584
0.188366	0.778098
0.188692	0.782538
0.189019	0.786908
0.189346	0.791207
0.189673	0.795439
0.190000	0.799605
0.190327	0.803708
0.190654	0.807749
0.190980	0.811731
0.191307	0.815655
0.191634	0.819524
0.191961	0.823339
0.192288	0.827103
0.192615	0.830817
0.192942	0.834482
0.193269	0.838101
0.193595	0.841673
0.193922	0.845201
0.194249	0.848685
0.194576	0.852127
0.194903	0.855525
0.195230	0.858881
0.195557	0.862195
0.195884	0.865466
0.196210	0.868693
0.196537	0.871877
0.196864	0.875017
0.197191	0.878110
0.197518	0.881157
0.197845	0.884156
0.198172	0.887105
0.198498	0.890002
0.198825	0.892847
0.199152	0.895636
0.199479	0.898370
0.199806	0.901045
0.200133	0.903660
0.200460	0.906213
0.200787	0.908703
0.201113	0.911129
0.201440	0.913489
0.201767	0.915782
0.202094	0.918008
0.202421	0.920166
0.202748	0.922255
0.203075	0.924277
0.203401	0.926230
0.203728	0.928116
0.204055	0.929936
0.204382	0.931691
0.204709	0.933384
0.205036	0.935016
0.205363	0.936589
0.205690	0.938107
0.206016	0.939573
0.206343	0.940990
0.206670	0.942362
0.206997	0.943693
0.207324	0.944988
0.207651	0.946250
0.207978	0.947485
0.208305	0.948697
0.208631	0.949891
0.208958	0.951072
0.209285	0.952245
0.209612	0.953413
0.209939	0.954583
0.210266	0.955758
0.210593	0.956943
0.210919	0.958141
0.211246	0.959355
0.211573	0.960590
0.211900	0.961847
0.212227	0.963129
0.212554	0.964437
0.212881	0.965772
0.213208	0.967136
0.213534	0.968527
0.213861	0.969945
0.214188	0.971389
0.214515	0.972856
0.214842	0.974344
0.215169	0.975849
0.215496	0.977367
0.215822	0.978893
0.216149	0.980423
0.216476	0.981950
0.216803	0.983467
0.217130	0.984968
0.217457	0.986445
0.217784	0.987891
0.218111	0.989297
0.218437	0.990655
0.218764	0.991955
0.219091	0.993191
0.219418	0.994351
0.219745	0.995428
0.220072	0.996412
0.220399	0.997295
0.220726	0.998068
0.221052	0.998722
0.221379	0.999250
0.221706	0.999644
0.222033	0.999896
0.222360	1.000000
0.222687	0.999949
0.223014	0.999738
0.223340	0.999362
0.223667	0.998815
0.223994	0.998095
0.224321	0.997198
0.224648	0.996122
0.224975	0.994865
0.225302	0.993427
0.225629	0.991806
0.225955	0.990003
0.226282	0.988021
0.226609	0.985859
0.226936	0.983522
0.227263	0.981012
0.227590	0.978332
0.227917	0.975488
0.228244	0.972483
0.228570	0.969324
0.228897	0.966016
0.229224	0.962565
0.229551	0.958978
0.229878	0.955261
0.230205	0.951421
0.230532	0.947466
0.230858	0.943402
0.231185	0.939237
0.231512	0.934979
0.231839	0.930635
0.232166	0.926211
0.232493	0.921716
0.232820	0.917156
0.233147	0.912538
0.233473	0.907868
0.233800	0.903154
0.234127	0.898400
0.234454	0.893612
0.234781	0.888795
0.235108	0.883954
0.235435	0.879094
0.235761	0.874219
0.236088	0.869331
0.236415	0.864434
0.236742	0.859531
0.237069	0.854623
0.237396	0.849712
0.237723	0.844800
0.238050	0.839887
0.238376	0.834973
0.238703	0.830059
0.239030	0.825144
0.239357	0.820228
0.239684	0.815309
0.240011	0.810387
0.240338	0.805459
0.240665	0.800525
0.240991	0.795582
0.241318	0.790628
0.241645	0.785662
0.241972	0.780682
0.242299	0.775685
0.242626	0.770670
0.242953	0.765635
0.243279	0.760578
0.243606	0.755498
0.243933	0.750394
0.244260	0.745264
0.244587	0.740109
0.244914	0.734927
0.245241	0.729719
0.245568	0.724485
0.245894	0.719226
0.246221	0.713942
0.246548	0.708636
0.246875	0.703309
0.247202	0.697963
0.247529	0.692601
0.247856	0.687226
0.248182	0.681841
0.248509	0.676449
0.248836	0.671055
0.249163	0.665662
0.249490	0.660274
0.249817	0.654897
0.250144	0.649535
0.250471	0.644192
0.250797	0.638873
0.251124	0.633583
0.251451	0.628327
0.251778	0.623109
0.252105	0.617934
0.252432	0.612805
0.252759	0.607728
0.253086	0.602705
0.253412	0.597741
0.253739	0.592838
0.254066	0.587999
0.254393	0.583227
0.254720	0.578524
0.255047	0.573891
0.255374	0.569330
0.255700	0.564840
0.256027	0.560423
0.256354	0.556078
0.256681	0.551803
0.257008	0.547599
0.257335	0.543463
0.257662	0.539393
0.257989	0.535387
0.258315	0.531441
0.258642	0.527553
0.258969	0.523719
0.259296	0.519936
0.259623	0.516199
0.259950	0.512503
0.260277	0.508846
0.260604	0.505221
0.260930	0.501625
0.261257	0.498052
0.261584	0.494499
0.261911	0.490960
0.262238	0.487432
0.262565	0.483909
0.262892	0.480388
0.263218	0.476864
0.263545	0.473335
0.263872	0.469796
0.264199	0.466244
0.264526	0.462676
0.264853	0.459090
0.265180	0.455483
0.265507	0.451854
0.265833	0.448202
0.266160	0.444524
0.266487	0.440820
0.266814	0.437090
0.267141	0.433334
0.267468	0.429552
0.267795	0.425745
0.268121	0.421914
0.268448	0.418059
0.268775	0.414183
0.269102	0.410287
0.269429	0.406374
0.269756	0.402446
0.270083	0.398505
0.270410	0.394554
0.270736	0.390595
0.271063	0.386632
0.271390	0.382668
0.271717	0.378706
0.272044	0.374748
0.272371	0.370798
0.272698	0.366859
0.273025	0.362934
0.273351	0.359026
0.273678	0.355137
0.274005	0.351270
0.274332	0.347428
0.274659	0.343613
0.274986	0.339827
0.275313	0.336072
0.275639	0.332349
0.275966	0.328660
0.276293	0.325007
0.276620	0.321390
0.276947	0.317809
0.277274	0.314266
0.277601	0.310761
0.277928	0.307292
0.278254	0.303860
0.278581	0.300465
0.278908	0.297105
0.279235	0.293778
0.279562	0.290485
0.279889	0.287223
0.280216	0.283991
0.280542	0.280786
0.280869	0.277607
0.281196	0.274451
0.281523	0.271317
0.281850	0.268201
0.282177	0.265102
0.282504	0.262016
0.282831	0.258943
0.283157	0.255878
0.283484	0.252820
0.283811	0.249767
0.284138	0.246717
0.284465	0.243666
0.284792	0.240615
0.285119	0.237560
0.285446	0.234500
0.285772	0.231435
0.286099	0.228363
0.286426	0.225282
0.286753	0.222194
0.287080	0.219097
0.287407	0.215990
0.287734	0.212876
0.288060	0.209753
0.288387	0.206622
0.288714	0.203486
0.289041	0.200343
0.289368	0.197197
0.289695	0.194049
0.290022	0.190900
0.290349	0.187753
0.290675	0.184609
0.291002	0.181472
0.291329	0.178343
0.291656	0.175225
0.291983	0.172120
0.292310	0.169032
0.292637	0.165963
0.292964	0.162915
0.293290	0.159892
0.293617	0.156895
0.293944	0.153928
0.294271	0.150992
0.294598	0.148091
0.294925	0.145225
0.295252	0.142397
0.295578	0.139610
0.295905	0.136864
0.296232	0.134161
0.296559	0.131502
0.296886	0.128888
0.297213	0.126321
0.297540	0.123801
0.297867	0.121327
0.298193	0.118902
0.298520	0.116523
0.298847	0.114192
0.299174	0.111908
0.299501	0.109671
0.299828	0.107479
0.300155	0.105333
0.300481	0.103230
0.300808	0.101170
0.301135	0.099152
0.301462	0.097174
0.301789	0.095236
0.302116	0.093335
0.302443	0.091471
0.302770	0.089641
0.303096	0.087845
0.303423	0.086081
0.303750	0.084348
0.304077	0.082644
0.304404	0.080968
0.304731	0.079319
0.305058	0.077695
0.305385	0.076096
0.305711	0.074521
0.306038	0.072968
0.306365	0.071437
0.306692	0.069927
0.307019	0.068438
0.307346	0.066969
0.307673	0.065519
0.307999	0.064089
0.308326	0.062678
0.308653	0.061286
0.308980	0.059914
0.309307	0.058560
0.309634	0.057226
0.309961	0.055911
0.310288	0.054616
0.310614	0.053341
0.310941	0.052087
0.311268	0.050853
0.311595	0.049640
0.311922	0.048449
0.312249	0.047280
0.312576	0.046133
0.312902	0.045009
0.313229	0.043908
0.313556	0.042831
0.313883	0.041777
0.314210	0.040748
0.314537	0.039742
0.314864	0.038762
0.315191	0.037806
0.315517	0.036874
0.315844	0.035968
0.316171	0.035086
0.316498	0.034230
0.316825	0.033398
0.317152	0.032590
0.317479	0.031807
0.317806	0.031048
0.318132	0.030312
0.318459	0.029600
0.318786	0.028912
0.319113	0.028245
0.319440	0.027601
0.319767	0.026979
0.320094	0.026378
0.320420	0.025798
0.320747	0.025238
0.321074	0.024697
0.321401	0.024176
0.321728	0.023673
0.322055	0.023187
0.322382	0.022719
0.322709	0.022267
0.323035	0.021832
0.323362	0.021411
0.323689	0.021005
0.324016	0.020614
0.324343	0.020235
0.324670	0.019870
0.324997	0.019516
0.325324	0.019174
0.325650	0.018843
0.325977	0.018523
0.326304	0.018212
0.326631	0.017910
0.326958	0.017616
0.327285	0.017331
0.327612	0.017052
0.327938	0.016781
0.328265	0.016516
0.328592	0.016256
0.328919	0.016002
0.329246	0.015752
0.329573	0.015507
0.329900	0.015265
0.330227	0.015026
0.330553	0.014790
0.330880	0.014557
0.331207	0.014326
0.331534	0.014096
0.331861	0.013868
0.332188	0.013640
0.332515	0.013414
0.332841	0.013188
0.333168	0.012962
0.333495	0.012736
0.333822	0.012511
0.334149	0.012285
0.334476	0.012059
0.334803	0.011833
0.335130	0.011606
0.335456	0.011379
0.335783	0.011152
0.336110	0.010925
0.336437	0.010697
0.336764	0.010470
0.337091	0.010242
0.337418	0.010015
0.337745	0.009788
0.338071	0.009562
0.338398	0.009336
0.338725	0.009112
0.339052	0.008888
0.339379	0.008665
0.339706	0.008444
0.340033	0.008225
0.340359	0.008007
0.340686	0.007791
0.341013	0.007578
0.341340	0.007367
0.341667	0.007158
0.341994	0.006951
0.342321	0.006747
0.342648	0.006546
0.342974	0.006348
0.343301	0.006153
0.343628	0.005961
0.343955	0.005772
0.344282	0.005586
0.344609	0.005404
0.344936	0.005224
0.345262	0.005048


==> Figures/results/ours_kde_masked.txt <==
0.018721	0.002517
0.019048	0.002643
0.019374	0.002748
0.019701	0.002863
0.020028	0.003027
0.020355	0.003275
0.020682	0.003638
0.021009	0.004142
0.021336	0.004804
0.021662	0.005640
0.021989	0.006669
0.022316	0.007914
0.022643	0.009408
0.022970	0.011191
0.023297	0.013307
0.023624	0.015804
0.023951	0.018733
0.024277	0.022152
0.024604	0.026126
0.024931	0.030735
0.025258	0.036071
0.025585	0.042230
0.025912	0.049302
0.026239	0.057351
0.026566	0.066402
0.026892	0.076421
0.027219	0.087319
0.027546	0.098951
0.027873	0.111140
0.028200	0.123708
0.028527	0.136509
0.028854	0.149464
0.029180	0.162592
0.029507	0.176021
0.029834	0.189978
0.030161	0.204770
0.030488	0.220744
0.030815	0.238239
0.031142	0.257548
0.031469	0.278874
0.031795	0.302304
0.032122	0.327800
0.032449	0.355193
0.032776	0.384202
0.033103	0.414472
0.033430	0.445614
0.033757	0.477260
0.034083	0.509110
0.034410	0.540957
0.034737	0.572684
0.035064	0.604232
0.035391	0.635548
0.035718	0.666530
0.036045	0.697004
0.036372	0.726720
0.036698	0.755407
0.037025	0.782828
0.037352	0.808840
0.037679	0.833416
0.038006	0.856622
0.038333	0.878557
0.038660	0.899280
0.038987	0.918758
0.039313	0.936838
0.039640	0.953265
0.039967	0.967729
0.040294	0.979902
0.040621	0.989477
0.040948	0.996178
0.041275	0.999758
0.041601	1.000000
0.041928	0.996717
0.042255	0.989774
0.042582	0.979112
0.042909	0.964782
0.043236	0.946966
0.043563	0.925992
0.043890	0.902325
0.044216	0.876556
0.044543	0.849355
0.044870	0.821434
0.045197	0.793480
0.045524	0.766094
0.045851	0.739738
0.046178	0.714686
0.046505	0.691013
0.046831	0.668608
0.047158	0.647223
0.047485	0.626530
0.047812	0.606196
0.048139	0.585932
0.048466	0.565530
0.048793	0.544877
0.049119	0.523946
0.049446	0.502785
0.049773	0.481491
0.050100	0.460196
0.050427	0.439031
0.050754	0.418107
0.051081	0.397487
0.051408	0.377173
0.051734	0.357104
0.052061	0.337181
0.052388	0.317305
0.052715	0.297422
0.053042	0.277568
0.053369	0.257896
0.053696	0.238671
0.054022	0.220240
0.054349	0.202973
0.054676	0.187193
0.055003	0.173109
0.055330	0.160778
0.055657	0.150092
0.055984	0.140806
0.056311	0.132587
0.056637	0.125085
0.056964	0.117987
0.057291	0.111066
0.057618	0.104200
0.057945	0.097364
0.058272	0.090612
0.058599	0.084044
0.058926	0.077770
0.059252	0.071881
0.059579	0.066435
0.059906	0.061447
0.060233	0.056891
0.060560	0.052719
0.060887	0.048865
0.061214	0.045268
0.061540	0.041874
0.061867	0.038645
0.062194	0.035555
0.062521	0.032590
0.062848	0.029748
0.063175	0.027038
0.063502	0.024479
0.063829	0.022098
0.064155	0.019928
0.064482	0.017998
0.064809	0.016328
0.065136	0.014923
0.065463	0.013771
0.065790	0.012843
0.066117	0.012102
0.066443	0.011504
0.066770	0.011011
0.067097	0.010589
0.067424	0.010215
0.067751	0.009878
0.068078	0.009576
0.068405	0.009312
0.068732	0.009091
0.069058	0.008912
0.069385	0.008767
0.069712	0.008631
0.070039	0.008474
0.070366	0.008255
0.070693	0.007938
0.071020	0.007496
0.071347	0.006922
0.071673	0.006227
0.072000	0.005440
0.072327	0.004604
0.072654	0.003769
0.072981	0.002980
0.073308	0.002273
0.073635	0.001671
0.073961	0.001183


==> baseline_kde_masked.txt <==
% \documentclass{standalone}

% \usepackage{graphicx} % Required for inserting images

% \usepackage[utf8]{inputenc}
% \usepackage{amsmath}
% \usepackage{algorithmic,tikz,pgfplots}
% \usepgfplotslibrary{fillbetween}
% \usepackage{tikz}
% \usetikzlibrary{shapes.geometric, arrows.meta, calc,backgrounds,positioning}

% \begin{document}

\begin{tikzpicture}

\begin{axis}[
    width=0.95\columnwidth,
    height=0.6\columnwidth,
    name=meanvar_vs_pdf,
    xmin=0.02, xmax=0.39,
    xtick distance=0.1,
    ytick distance=0.2,
    major tick length=3pt,
    minor tick length=2pt,
    xtick style={color=black},
    x tick label style={/pgf/number format/precision=10},
    ymin=0, ymax=1,
    x grid style={gray!50, line width=1.3pt},
    y grid style={gray!50, line width=1.3pt},
    xmajorgrids,
    ymajorgrids,
    xlabel={$\overline{\boldsymbol{\sigma}}^{2}$},
    ylabel={PDF p($\overline{\boldsymbol{\sigma}}^{2}$)},
    ylabel style={yshift=-11pt},
    xlabel style={yshift=4pt},
    scaled ticks=false,
    tick align=outside,
    tick pos=left,
    tick label style={color=black,font=\fontsize{8}{10}\selectfont},
    label style={font=\fontsize{8}{10}\selectfont},
    axis line style={line width=0.9pt},
    samples=200,
    smooth,
]


\path[name path=axis] (axis cs:\pgfkeysvalueof{/pgfplots/xmin},0) -- (axis cs:\pgfkeysvalueof{/pgfplots/xmax},0);

% Ours line + legend
\addplot[name path=ours, orange, thick, smooth, line width=1.2pt] table [x index=0, y index=1] {Figures/results/ours_kde_masked.txt};
%\addlegendentry{\textsf{HSM} (\textbf{Ours})}
\label{hsm_ours}

% Ours fill (no legend)
\addplot[orange, fill=orange, opacity=0.3, forget plot] fill between[of=ours and axis];

% Baseline line + legend
\addplot[name path=baseline, blue, thick, smooth, line width=1.2pt] table [x index=0, y index=1] {Figures/results/baseline_kde_masked.txt};
\label{baseline}
%\addlegendentry{\textsf{HS} Baseline \cite{nazirjd,nazir2025efficient}}

% Baseline fill (no legend)
\addplot[blue, fill=blue, opacity=0.3, forget plot]
fill between[of=baseline and axis];

\end{axis}

\node[draw, fill=white,  inner sep=2.2, font=\fontsize{7.5}{9.5}\selectfont]
at ([xshift=-1.32cm,yshift=-0.6cm]meanvar_vs_pdf.north east) {%
\begin{tabular}{@{}l@{\hspace{0.3em}}l@{}}
\multicolumn{2}{@{}l@{}}{\hspace*{0mm}\textbf{Source codec method}}\\[-2pt]
\makebox[2em][c]{\ref*{hsm_ours}} & \textsf{HSM (\textbf{Ours})}\\[-2pt]
\makebox[2em][c]{\ref*{baseline}}          & \textsf{HS Baseline} 
\end{tabular}%
};
 

\end{tikzpicture}

%\end{document}
